Unsupervised Domain Adaptation by Backpropagation

Top-performing deep architectures are trained on massive amounts of labeled data. In the absence of labeled data for a certain task, domain adaptation often provides an attractive option given that labeled data of similar nature but from a different domain (e.g. synthetic images) are available. Here, we propose a new approach to domain adaptation in deep architectures that can be trained on large amount of labeled data from the source domain and large amount of unlabeled data from the target domain (no labeled target-domain data is necessary). As the training progresses, the approach promotes the emergence of "deep" features that are (i) discriminative for the main learning task on the source domain and (ii) invariant with respect to the shift between the domains. We show that this adaptation behaviour can be achieved in almost any feed-forward model by augmenting it with few standard layers and a simple new gradient reversal layer. The resulting augmented architecture can be trained using standard backpropagation. Overall, the approach can be implemented with little effort using any of the deep-learning packages. The method performs very well in a series of image classification experiments, achieving adaptation effect in the presence of big domain shifts and outperforming previous state-of-the-art on Office datasets.

==> figures/adaptation_vis/after.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}
%%   \usepackage[T1]{fontenc}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.340000in}{2.040000in}}%
\pgfusepath{use as bounding box}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.340000in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.340000in}{2.040000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.040000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.501667in}{0.330000in},left,bottom]{\pgfimage[interpolate=true,width=2.600000in,height=1.540000in]{./figures/adaptation_vis/after-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.500000in}{0.320000in},left,bottom]{\pgfimage[interpolate=true,width=2.585000in,height=1.556667in]{./figures/adaptation_vis/after-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.521160in}{1.775861in}}%
\pgfpathcurveto{\pgfqpoint{2.525278in}{1.775861in}}{\pgfqpoint{2.529228in}{1.777497in}}{\pgfqpoint{2.532140in}{1.780409in}}%
\pgfpathcurveto{\pgfqpoint{2.535052in}{1.783321in}}{\pgfqpoint{2.536688in}{1.787271in}}{\pgfqpoint{2.536688in}{1.791389in}}%
\pgfpathcurveto{\pgfqpoint{2.536688in}{1.795507in}}{\pgfqpoint{2.535052in}{1.799457in}}{\pgfqpoint{2.532140in}{1.802369in}}%
\pgfpathcurveto{\pgfqpoint{2.529228in}{1.805281in}}{\pgfqpoint{2.525278in}{1.806917in}}{\pgfqpoint{2.521160in}{1.806917in}}%
\pgfpathcurveto{\pgfqpoint{2.517042in}{1.806917in}}{\pgfqpoint{2.513092in}{1.805281in}}{\pgfqpoint{2.510180in}{1.802369in}}%
\pgfpathcurveto{\pgfqpoint{2.507268in}{1.799457in}}{\pgfqpoint{2.505631in}{1.795507in}}{\pgfqpoint{2.505631in}{1.791389in}}%
\pgfpathcurveto{\pgfqpoint{2.505631in}{1.787271in}}{\pgfqpoint{2.507268in}{1.783321in}}{\pgfqpoint{2.510180in}{1.780409in}}%
\pgfpathcurveto{\pgfqpoint{2.513092in}{1.777497in}}{\pgfqpoint{2.517042in}{1.775861in}}{\pgfqpoint{2.521160in}{1.775861in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.598938in}{1.785583in}}%
\pgfpathcurveto{\pgfqpoint{2.603056in}{1.785583in}}{\pgfqpoint{2.607006in}{1.787219in}}{\pgfqpoint{2.609918in}{1.790131in}}%
\pgfpathcurveto{\pgfqpoint{2.612830in}{1.793043in}}{\pgfqpoint{2.614466in}{1.796993in}}{\pgfqpoint{2.614466in}{1.801111in}}%
\pgfpathcurveto{\pgfqpoint{2.614466in}{1.805229in}}{\pgfqpoint{2.612830in}{1.809179in}}{\pgfqpoint{2.609918in}{1.812091in}}%
\pgfpathcurveto{\pgfqpoint{2.607006in}{1.815003in}}{\pgfqpoint{2.603056in}{1.816639in}}{\pgfqpoint{2.598938in}{1.816639in}}%
\pgfpathcurveto{\pgfqpoint{2.594819in}{1.816639in}}{\pgfqpoint{2.590869in}{1.815003in}}{\pgfqpoint{2.587957in}{1.812091in}}%
\pgfpathcurveto{\pgfqpoint{2.585045in}{1.809179in}}{\pgfqpoint{2.583409in}{1.805229in}}{\pgfqpoint{2.583409in}{1.801111in}}%
\pgfpathcurveto{\pgfqpoint{2.583409in}{1.796993in}}{\pgfqpoint{2.585045in}{1.793043in}}{\pgfqpoint{2.587957in}{1.790131in}}%
\pgfpathcurveto{\pgfqpoint{2.590869in}{1.787219in}}{\pgfqpoint{2.594819in}{1.785583in}}{\pgfqpoint{2.598938in}{1.785583in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.676715in}{1.771000in}}%
\pgfpathcurveto{\pgfqpoint{2.680833in}{1.771000in}}{\pgfqpoint{2.684783in}{1.772636in}}{\pgfqpoint{2.687695in}{1.775548in}}%
\pgfpathcurveto{\pgfqpoint{2.690607in}{1.778460in}}{\pgfqpoint{2.692244in}{1.782410in}}{\pgfqpoint{2.692244in}{1.786528in}}%
\pgfpathcurveto{\pgfqpoint{2.692244in}{1.790646in}}{\pgfqpoint{2.690607in}{1.794596in}}{\pgfqpoint{2.687695in}{1.797508in}}%
\pgfpathcurveto{\pgfqpoint{2.684783in}{1.800420in}}{\pgfqpoint{2.680833in}{1.802056in}}{\pgfqpoint{2.676715in}{1.802056in}}%
\pgfpathcurveto{\pgfqpoint{2.672597in}{1.802056in}}{\pgfqpoint{2.668647in}{1.800420in}}{\pgfqpoint{2.665735in}{1.797508in}}%
\pgfpathcurveto{\pgfqpoint{2.662823in}{1.794596in}}{\pgfqpoint{2.661187in}{1.790646in}}{\pgfqpoint{2.661187in}{1.786528in}}%
\pgfpathcurveto{\pgfqpoint{2.661187in}{1.782410in}}{\pgfqpoint{2.662823in}{1.778460in}}{\pgfqpoint{2.665735in}{1.775548in}}%
\pgfpathcurveto{\pgfqpoint{2.668647in}{1.772636in}}{\pgfqpoint{2.672597in}{1.771000in}}{\pgfqpoint{2.676715in}{1.771000in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.798938in,y=1.762222in,left,base]{{\rmfamily\fontsize{8.000000}{9.600000}\selectfont Source}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.521160in}{1.620928in}}%
\pgfpathcurveto{\pgfqpoint{2.525278in}{1.620928in}}{\pgfqpoint{2.529228in}{1.622564in}}{\pgfqpoint{2.532140in}{1.625476in}}%
\pgfpathcurveto{\pgfqpoint{2.535052in}{1.628388in}}{\pgfqpoint{2.536688in}{1.632338in}}{\pgfqpoint{2.536688in}{1.636456in}}%
\pgfpathcurveto{\pgfqpoint{2.536688in}{1.640574in}}{\pgfqpoint{2.535052in}{1.644524in}}{\pgfqpoint{2.532140in}{1.647436in}}%
\pgfpathcurveto{\pgfqpoint{2.529228in}{1.650348in}}{\pgfqpoint{2.525278in}{1.651984in}}{\pgfqpoint{2.521160in}{1.651984in}}%
\pgfpathcurveto{\pgfqpoint{2.517042in}{1.651984in}}{\pgfqpoint{2.513092in}{1.650348in}}{\pgfqpoint{2.510180in}{1.647436in}}%
\pgfpathcurveto{\pgfqpoint{2.507268in}{1.644524in}}{\pgfqpoint{2.505631in}{1.640574in}}{\pgfqpoint{2.505631in}{1.636456in}}%
\pgfpathcurveto{\pgfqpoint{2.505631in}{1.632338in}}{\pgfqpoint{2.507268in}{1.628388in}}{\pgfqpoint{2.510180in}{1.625476in}}%
\pgfpathcurveto{\pgfqpoint{2.513092in}{1.622564in}}{\pgfqpoint{2.517042in}{1.620928in}}{\pgfqpoint{2.521160in}{1.620928in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.598938in}{1.630650in}}%
\pgfpathcurveto{\pgfqpoint{2.603056in}{1.630650in}}{\pgfqpoint{2.607006in}{1.632286in}}{\pgfqpoint{2.609918in}{1.635198in}}%
\pgfpathcurveto{\pgfqpoint{2.612830in}{1.638110in}}{\pgfqpoint{2.614466in}{1.642060in}}{\pgfqpoint{2.614466in}{1.646178in}}%
\pgfpathcurveto{\pgfqpoint{2.614466in}{1.650296in}}{\pgfqpoint{2.612830in}{1.654246in}}{\pgfqpoint{2.609918in}{1.657158in}}%
\pgfpathcurveto{\pgfqpoint{2.607006in}{1.660070in}}{\pgfqpoint{2.603056in}{1.661706in}}{\pgfqpoint{2.598938in}{1.661706in}}%
\pgfpathcurveto{\pgfqpoint{2.594819in}{1.661706in}}{\pgfqpoint{2.590869in}{1.660070in}}{\pgfqpoint{2.587957in}{1.657158in}}%
\pgfpathcurveto{\pgfqpoint{2.585045in}{1.654246in}}{\pgfqpoint{2.583409in}{1.650296in}}{\pgfqpoint{2.583409in}{1.646178in}}%
\pgfpathcurveto{\pgfqpoint{2.583409in}{1.642060in}}{\pgfqpoint{2.585045in}{1.638110in}}{\pgfqpoint{2.587957in}{1.635198in}}%
\pgfpathcurveto{\pgfqpoint{2.590869in}{1.632286in}}{\pgfqpoint{2.594819in}{1.630650in}}{\pgfqpoint{2.598938in}{1.630650in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.676715in}{1.616066in}}%
\pgfpathcurveto{\pgfqpoint{2.680833in}{1.616066in}}{\pgfqpoint{2.684783in}{1.617703in}}{\pgfqpoint{2.687695in}{1.620615in}}%
\pgfpathcurveto{\pgfqpoint{2.690607in}{1.623527in}}{\pgfqpoint{2.692244in}{1.627477in}}{\pgfqpoint{2.692244in}{1.631595in}}%
\pgfpathcurveto{\pgfqpoint{2.692244in}{1.635713in}}{\pgfqpoint{2.690607in}{1.639663in}}{\pgfqpoint{2.687695in}{1.642575in}}%
\pgfpathcurveto{\pgfqpoint{2.684783in}{1.645487in}}{\pgfqpoint{2.680833in}{1.647123in}}{\pgfqpoint{2.676715in}{1.647123in}}%
\pgfpathcurveto{\pgfqpoint{2.672597in}{1.647123in}}{\pgfqpoint{2.668647in}{1.645487in}}{\pgfqpoint{2.665735in}{1.642575in}}%
\pgfpathcurveto{\pgfqpoint{2.662823in}{1.639663in}}{\pgfqpoint{2.661187in}{1.635713in}}{\pgfqpoint{2.661187in}{1.631595in}}%
\pgfpathcurveto{\pgfqpoint{2.661187in}{1.627477in}}{\pgfqpoint{2.662823in}{1.623527in}}{\pgfqpoint{2.665735in}{1.620615in}}%
\pgfpathcurveto{\pgfqpoint{2.668647in}{1.617703in}}{\pgfqpoint{2.672597in}{1.616066in}}{\pgfqpoint{2.676715in}{1.616066in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.798938in,y=1.607289in,left,base]{{\rmfamily\fontsize{8.000000}{9.600000}\selectfont Target}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/adaptation_vis/before.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}
%%   \usepackage[T1]{fontenc}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.340000in}{2.040000in}}%
\pgfusepath{use as bounding box}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.340000in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.340000in}{2.040000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.040000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.491667in}{0.335000in},left,bottom]{\pgfimage[interpolate=true,width=2.618333in,height=1.531667in]{./figures/adaptation_vis/before-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.758333in}{0.331667in},left,bottom]{\pgfimage[interpolate=true,width=2.171667in,height=1.436667in]{./figures/adaptation_vis/before-img1.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.521160in}{1.775861in}}%
\pgfpathcurveto{\pgfqpoint{2.525278in}{1.775861in}}{\pgfqpoint{2.529228in}{1.777497in}}{\pgfqpoint{2.532140in}{1.780409in}}%
\pgfpathcurveto{\pgfqpoint{2.535052in}{1.783321in}}{\pgfqpoint{2.536688in}{1.787271in}}{\pgfqpoint{2.536688in}{1.791389in}}%
\pgfpathcurveto{\pgfqpoint{2.536688in}{1.795507in}}{\pgfqpoint{2.535052in}{1.799457in}}{\pgfqpoint{2.532140in}{1.802369in}}%
\pgfpathcurveto{\pgfqpoint{2.529228in}{1.805281in}}{\pgfqpoint{2.525278in}{1.806917in}}{\pgfqpoint{2.521160in}{1.806917in}}%
\pgfpathcurveto{\pgfqpoint{2.517042in}{1.806917in}}{\pgfqpoint{2.513092in}{1.805281in}}{\pgfqpoint{2.510180in}{1.802369in}}%
\pgfpathcurveto{\pgfqpoint{2.507268in}{1.799457in}}{\pgfqpoint{2.505631in}{1.795507in}}{\pgfqpoint{2.505631in}{1.791389in}}%
\pgfpathcurveto{\pgfqpoint{2.505631in}{1.787271in}}{\pgfqpoint{2.507268in}{1.783321in}}{\pgfqpoint{2.510180in}{1.780409in}}%
\pgfpathcurveto{\pgfqpoint{2.513092in}{1.777497in}}{\pgfqpoint{2.517042in}{1.775861in}}{\pgfqpoint{2.521160in}{1.775861in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.598938in}{1.785583in}}%
\pgfpathcurveto{\pgfqpoint{2.603056in}{1.785583in}}{\pgfqpoint{2.607006in}{1.787219in}}{\pgfqpoint{2.609918in}{1.790131in}}%
\pgfpathcurveto{\pgfqpoint{2.612830in}{1.793043in}}{\pgfqpoint{2.614466in}{1.796993in}}{\pgfqpoint{2.614466in}{1.801111in}}%
\pgfpathcurveto{\pgfqpoint{2.614466in}{1.805229in}}{\pgfqpoint{2.612830in}{1.809179in}}{\pgfqpoint{2.609918in}{1.812091in}}%
\pgfpathcurveto{\pgfqpoint{2.607006in}{1.815003in}}{\pgfqpoint{2.603056in}{1.816639in}}{\pgfqpoint{2.598938in}{1.816639in}}%
\pgfpathcurveto{\pgfqpoint{2.594819in}{1.816639in}}{\pgfqpoint{2.590869in}{1.815003in}}{\pgfqpoint{2.587957in}{1.812091in}}%
\pgfpathcurveto{\pgfqpoint{2.585045in}{1.809179in}}{\pgfqpoint{2.583409in}{1.805229in}}{\pgfqpoint{2.583409in}{1.801111in}}%
\pgfpathcurveto{\pgfqpoint{2.583409in}{1.796993in}}{\pgfqpoint{2.585045in}{1.793043in}}{\pgfqpoint{2.587957in}{1.790131in}}%
\pgfpathcurveto{\pgfqpoint{2.590869in}{1.787219in}}{\pgfqpoint{2.594819in}{1.785583in}}{\pgfqpoint{2.598938in}{1.785583in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.676715in}{1.771000in}}%
\pgfpathcurveto{\pgfqpoint{2.680833in}{1.771000in}}{\pgfqpoint{2.684783in}{1.772636in}}{\pgfqpoint{2.687695in}{1.775548in}}%
\pgfpathcurveto{\pgfqpoint{2.690607in}{1.778460in}}{\pgfqpoint{2.692244in}{1.782410in}}{\pgfqpoint{2.692244in}{1.786528in}}%
\pgfpathcurveto{\pgfqpoint{2.692244in}{1.790646in}}{\pgfqpoint{2.690607in}{1.794596in}}{\pgfqpoint{2.687695in}{1.797508in}}%
\pgfpathcurveto{\pgfqpoint{2.684783in}{1.800420in}}{\pgfqpoint{2.680833in}{1.802056in}}{\pgfqpoint{2.676715in}{1.802056in}}%
\pgfpathcurveto{\pgfqpoint{2.672597in}{1.802056in}}{\pgfqpoint{2.668647in}{1.800420in}}{\pgfqpoint{2.665735in}{1.797508in}}%
\pgfpathcurveto{\pgfqpoint{2.662823in}{1.794596in}}{\pgfqpoint{2.661187in}{1.790646in}}{\pgfqpoint{2.661187in}{1.786528in}}%
\pgfpathcurveto{\pgfqpoint{2.661187in}{1.782410in}}{\pgfqpoint{2.662823in}{1.778460in}}{\pgfqpoint{2.665735in}{1.775548in}}%
\pgfpathcurveto{\pgfqpoint{2.668647in}{1.772636in}}{\pgfqpoint{2.672597in}{1.771000in}}{\pgfqpoint{2.676715in}{1.771000in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.798938in,y=1.762222in,left,base]{{\rmfamily\fontsize{8.000000}{9.600000}\selectfont Source}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.521160in}{1.620928in}}%
\pgfpathcurveto{\pgfqpoint{2.525278in}{1.620928in}}{\pgfqpoint{2.529228in}{1.622564in}}{\pgfqpoint{2.532140in}{1.625476in}}%
\pgfpathcurveto{\pgfqpoint{2.535052in}{1.628388in}}{\pgfqpoint{2.536688in}{1.632338in}}{\pgfqpoint{2.536688in}{1.636456in}}%
\pgfpathcurveto{\pgfqpoint{2.536688in}{1.640574in}}{\pgfqpoint{2.535052in}{1.644524in}}{\pgfqpoint{2.532140in}{1.647436in}}%
\pgfpathcurveto{\pgfqpoint{2.529228in}{1.650348in}}{\pgfqpoint{2.525278in}{1.651984in}}{\pgfqpoint{2.521160in}{1.651984in}}%
\pgfpathcurveto{\pgfqpoint{2.517042in}{1.651984in}}{\pgfqpoint{2.513092in}{1.650348in}}{\pgfqpoint{2.510180in}{1.647436in}}%
\pgfpathcurveto{\pgfqpoint{2.507268in}{1.644524in}}{\pgfqpoint{2.505631in}{1.640574in}}{\pgfqpoint{2.505631in}{1.636456in}}%
\pgfpathcurveto{\pgfqpoint{2.505631in}{1.632338in}}{\pgfqpoint{2.507268in}{1.628388in}}{\pgfqpoint{2.510180in}{1.625476in}}%
\pgfpathcurveto{\pgfqpoint{2.513092in}{1.622564in}}{\pgfqpoint{2.517042in}{1.620928in}}{\pgfqpoint{2.521160in}{1.620928in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.598938in}{1.630650in}}%
\pgfpathcurveto{\pgfqpoint{2.603056in}{1.630650in}}{\pgfqpoint{2.607006in}{1.632286in}}{\pgfqpoint{2.609918in}{1.635198in}}%
\pgfpathcurveto{\pgfqpoint{2.612830in}{1.638110in}}{\pgfqpoint{2.614466in}{1.642060in}}{\pgfqpoint{2.614466in}{1.646178in}}%
\pgfpathcurveto{\pgfqpoint{2.614466in}{1.650296in}}{\pgfqpoint{2.612830in}{1.654246in}}{\pgfqpoint{2.609918in}{1.657158in}}%
\pgfpathcurveto{\pgfqpoint{2.607006in}{1.660070in}}{\pgfqpoint{2.603056in}{1.661706in}}{\pgfqpoint{2.598938in}{1.661706in}}%
\pgfpathcurveto{\pgfqpoint{2.594819in}{1.661706in}}{\pgfqpoint{2.590869in}{1.660070in}}{\pgfqpoint{2.587957in}{1.657158in}}%
\pgfpathcurveto{\pgfqpoint{2.585045in}{1.654246in}}{\pgfqpoint{2.583409in}{1.650296in}}{\pgfqpoint{2.583409in}{1.646178in}}%
\pgfpathcurveto{\pgfqpoint{2.583409in}{1.642060in}}{\pgfqpoint{2.585045in}{1.638110in}}{\pgfqpoint{2.587957in}{1.635198in}}%
\pgfpathcurveto{\pgfqpoint{2.590869in}{1.632286in}}{\pgfqpoint{2.594819in}{1.630650in}}{\pgfqpoint{2.598938in}{1.630650in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{0.150562pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.676715in}{1.616066in}}%
\pgfpathcurveto{\pgfqpoint{2.680833in}{1.616066in}}{\pgfqpoint{2.684783in}{1.617703in}}{\pgfqpoint{2.687695in}{1.620615in}}%
\pgfpathcurveto{\pgfqpoint{2.690607in}{1.623527in}}{\pgfqpoint{2.692244in}{1.627477in}}{\pgfqpoint{2.692244in}{1.631595in}}%
\pgfpathcurveto{\pgfqpoint{2.692244in}{1.635713in}}{\pgfqpoint{2.690607in}{1.639663in}}{\pgfqpoint{2.687695in}{1.642575in}}%
\pgfpathcurveto{\pgfqpoint{2.684783in}{1.645487in}}{\pgfqpoint{2.680833in}{1.647123in}}{\pgfqpoint{2.676715in}{1.647123in}}%
\pgfpathcurveto{\pgfqpoint{2.672597in}{1.647123in}}{\pgfqpoint{2.668647in}{1.645487in}}{\pgfqpoint{2.665735in}{1.642575in}}%
\pgfpathcurveto{\pgfqpoint{2.662823in}{1.639663in}}{\pgfqpoint{2.661187in}{1.635713in}}{\pgfqpoint{2.661187in}{1.631595in}}%
\pgfpathcurveto{\pgfqpoint{2.661187in}{1.627477in}}{\pgfqpoint{2.662823in}{1.623527in}}{\pgfqpoint{2.665735in}{1.620615in}}%
\pgfpathcurveto{\pgfqpoint{2.668647in}{1.617703in}}{\pgfqpoint{2.672597in}{1.616066in}}{\pgfqpoint{2.676715in}{1.616066in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.798938in,y=1.607289in,left,base]{{\rmfamily\fontsize{8.000000}{9.600000}\selectfont Target}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/adaptation_vis/pool2_mnist2inv_after.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}
%%   \usepackage[T1]{fontenc}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.340000in}{2.040000in}}%
\pgfusepath{use as bounding box}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.340000in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.340000in}{2.040000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.040000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.518333in}{0.321667in},left,bottom]{\pgfimage[interpolate=true,width=2.565000in,height=1.550000in]{./figures/adaptation_vis/pool2_mnist2inv_after-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.518333in}{0.321667in},left,bottom]{\pgfimage[interpolate=true,width=2.565000in,height=1.553333in]{./figures/adaptation_vis/pool2_mnist2inv_after-img1.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/adaptation_vis/pool2_mnist2inv_before.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8x]{inputenc}
%%   \usepackage[T1]{fontenc}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{3.338520in}{2.040000in}}%
\pgfusepath{use as bounding box}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.338520in}{-0.000000in}}%
\pgfpathlineto{\pgfqpoint{3.338520in}{2.040000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.040000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.510000in}{0.348333in},left,bottom]{\pgfimage[interpolate=true,width=2.553333in,height=1.500000in]{./figures/adaptation_vis/pool2_mnist2inv_before-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[at=\pgfqpoint{0.805000in}{0.383333in},left,bottom]{\pgfimage[interpolate=true,width=2.201667in,height=1.371667in]{./figures/adaptation_vis/pool2_mnist2inv_before-img1.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/archs/alex.tikz <==
\begin{tikzpicture}[
  black!50, text=black,
  node distance=4mm,
  grlnode/.style={
    align=center,
    circle,minimum size=6mm,
    inner sep=5pt,
    very thick,draw=black!50,
    font=\ttfamily
  },
  fnode/.style={
    align=center,
    % The shape:
    rectangle,minimum size=6mm,rounded corners,
    % The rest
    inner sep=5pt,
    very thick,draw=black!50,
    top color=fnodetop,bottom color=fnodebottom,
    font=\ttfamily},
  cnode/.style={
    fnode,top color=cnodetop,bottom color=cnodebottom},
  dnode/.style={
    fnode,top color=dnodetop,bottom color=dnodebottom},
  vhedge/.style={
    rounded corners,to path=|- (\tikztotarget)}]
  \matrix[row sep=5mm,column sep=5mm] {
    \node (conv1) [fnode] {conv 5x5\\96 maps\\ReLU}; &
    \node (pool1) [fnode] {max-pool 3x3\\2x2 stride}; &
    \node (conv2) [fnode] {conv 5x5\\128 maps\\ReLU}; &
    \node (pool2) [fnode] {max-pool 3x3\\2x2 stride}; &
    \node (conv3) [fnode] {conv 5x5\\256 maps\\ReLU}; &
    \node (pool3) [fnode] {max-pool 3x3\\2x2 stride}; &
  
    \node (fc4)   [cnode] {fully-conn\\2048 units\\ReLU}; &
    \node (fc5)   [cnode] {fully-conn\\2048 units\\ReLU}; &
    \node (fc6)   [cnode] {fully-conn\\10 units\\Soft-max}; \\
  
    & & & & &
    \node (grl) [grlnode] {GRL}; &
    \node (fc1_d) [dnode] {fully-conn\\1024 units\\ReLU}; &
    \node (fc2_d) [dnode] {fully-conn\\1024 units\\ReLU}; &
    \node (fc3_d) [dnode] {fully-conn\\1 unit\\Logistic}; \\
  };
  
  \path (conv1) edge[-latex,shorten >=1pt,very thick] (pool1);
  \path (pool1) edge[-latex,shorten >=1pt,very thick] (conv2);
  \path (conv2) edge[-latex,shorten >=1pt,very thick] (pool2);
  \path (pool2) edge[-latex,shorten >=1pt,very thick] (conv3);
  \path (conv3) edge[-latex,shorten >=1pt,very thick] (pool3);
  \path (pool3) edge[-latex,shorten >=1pt,very thick] (fc4);
  \path (fc4)   edge[-latex,shorten >=1pt,very thick] (fc5);
  \path (fc5)   edge[-latex,shorten >=1pt,very thick] (fc6);
  
  \path (pool3.south) edge[-latex,shorten >=1pt,very thick] (grl.north);
  \path (grl) edge[-latex,shorten >=1pt,very thick] (fc1_d);
  \path (fc1_d) edge[-latex,shorten >=1pt,very thick] (fc2_d);
  \path (fc2_d) edge[-latex,shorten >=1pt,very thick] (fc3_d);
\end{tikzpicture}

